A multivariate Strassmann theorem

By a theorem of Strassmann, a non-zero convergent power series in one variable over a complete non-Archimedean field has finitely many zeros, with an explicit bound on their number. We generalize this result to convergent power series in several variables, characterizing finiteness of the zero set and bounding its cardinality in terms of the reduction of the saturated ideal defined by the power series. We discuss how to make our result effective, under suitable assumptions, when working with approximate power series.

==> Strassmann_saturation_and_application_code.txt <==
Magma Code written by Luca Mauri, related to the article "A multivariate Strassmann theorem" by Luca Mauri and Guido Maria Lido

//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// IMPLEMENTATION OF ALGORITHM 1 IN THE PAPER.
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



procedure Algorithm1(p, N, PolyRingZ, GensI)


PolyRingFp := ChangeRing( PolyRingZ, FiniteField(p) );
Output := [];


// Set initial values.
CurrIl := ideal< PolyRingZ | GensI >;
GensCurrIl := GensI;
RedpGensCurrIl := [ PolyRingFp ! g : g in GensCurrIl ];


// Compute Il modulo decreasing powers of p.
for i in [1 .. N-1] do

// Compute the Sygyzy module in PolyRingFp.
SyzygyFp := SyzygyModule(RedpGensCurrIl);

// Compute the new generators of Ii.
tmpcount := #GensCurrIl;
for Syz in Basis(SyzygyFp) do
GenNextIl := PolyRingZ ! 0;
for i := 1 to tmpcount by 1 do
GenNextIl +:= ( PolyRingZ ! Syz[i] ) * (PolyRingZ ! GensCurrIl[i]);
end for;
GenNextIl := GenNextIl div p;

// Update the generators of Ii and their reduction modulo p.
Append( ~GensCurrIl, GenNextIl );
Append( ~RedpGensCurrIl, PolyRingFp ! GenNextIl );
end for;

// Save the generators of Ii in Output[i].
Output[i] := GensCurrIl;

end for;


// Print the results.

for i in [1 .. N-1] do
printf "The generators of I_%o are: %o\n", i, Output[i];
end for;


end procedure;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// EXAMPLE OF USAGE.
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



PolyRingZ := PolynomialRing( Integers(), 2 );


p := 5;
N := 3;
x := PolyRingZ.1;
y := PolyRingZ.2;
GensI := [ x^2 + y^2, x*y + y + x*y^2, y ];


Algorithm1(p, N, PolyRingZ, GensI);


Questo è il secondo


//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// AUXILIARY FUNCTION 1
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// This function is used to check whether a polynomial
// Poly in PolyRingQK is congruent to 1 modulo p.
function IsCongruentOneModulop(Poly, p)

Poly -:= 1;

for CoeffQ in Coefficients(Poly) do
for Coeff in Coefficients(CoeffQ) do
if Valuation(Coeff, p) le 0 then
return false;
end if;
end for;
end for;

return true;

end function;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// AUXILIARY FUNCTION 2
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// This function computes a representative of Poly in ( PolyRingQK / (PolyMod) ).
function PolyRingQKModulo(Poly, PolyMod, Z)

for i := Degree(Poly) to 5 by -1 do
Poly := Poly - ( Coefficient(Poly, i) * Z^(i-5) * PolyMod );
end for;

return Poly;

end function;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// AUXILIARY FUNCTION 3
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// This function computes Uab, that is, a unit congruent
// to a - b*x modulo p. If it does not exist, it returns 0.
// Matrix contains the set of units to search among.
function AdmissibleUnit(a, b, Matrix, p, Z)

for i in [1..#Matrix] do
if IsCongruentOneModulop(Matrix[i] - a + b*Z + 1, p) then
return Matrix[i];
end if;
end for;

return 0;

end function;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// AUXILIARY FUNCTION 4
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// This function computes the truncated power series Fab, which parametrizes the
// polydisk Cab. It returns truncated power series Fab2, Fab3, and Fab4 in PolyRingQ.
function ParametrizationUnits(Unit1iUnit2j, PolyMod, Expo, Z)

Fij := PolyRingQKModulo(Expo * Unit1iUnit2j, PolyMod, Z);

Fij2 := Coefficient(Fij, 2);
Fij3 := Coefficient(Fij, 3);
Fij4 := Coefficient(Fij, 4);

return Fij2, Fij3, Fij4;

end function;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// AUXILIARY FUNCTION 5
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// This function computes an ideal I_l mod p^(Approx-l) within the filtration of ideals
// defining the saturation of I. The ideal I_l is chosen such that the
// quotient of the polynomial ring over F_p by the reduction of I_l
// modulo p is finite. If the smallest index l satisfying this property
// exceeds 'Approx', the function returns an error.
function SaturationIdeal(p, Approx, PolyRingZ, GensIZ)

PolyRingFp := ChangeRing( PolyRingZ, FiniteField(p) );
Length := 0;

// Compute the saturation of I modulo increasing powers of p.
CurrIZl := ideal< PolyRingZ | GensIZ >;
GensCurrIZl := GensIZ;
RedpGensCurrIZl := [ PolyRingFp ! g : g in GensCurrIZl ];

while true do

if Length gt Approx then
error "The length of the chain is greater than the p-adic approximation!";
end if;

// Compute the Sygyzy module in PolyRingFp.
SyzygyFp := SyzygyModule(RedpGensCurrIZl);

// Compute the new generators.
tmpcount := #GensCurrIZl;
for Syz in Basis(SyzygyFp) do
GenNextIZl := PolyRingZ ! 0;
for i := 1 to tmpcount by 1 do
GenNextIZl +:= ( PolyRingZ ! Syz[i] ) * (PolyRingZ ! GensCurrIZl[i]);
end for;
GenNextIZl := GenNextIZl div p;
Append( ~GensCurrIZl, GenNextIZl );
Append( ~RedpGensCurrIZl, PolyRingFp ! GenNextIZl );
end for;

// If the finiteness condition on the quotient
// is satisfied, we have reached the saturation.
// Otherwise, continue the while loop updating Length.
RedpCurrIZl := ideal< PolyRingFp | RedpGensCurrIZl >;
Quot := quo< PolyRingFp | RedpCurrIZl >;
if IsFinite(Quot) then
break;
else
Length +:= 1;
end if;

end while;

return GensCurrIZl;

end function;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// AUXILIARY FUNCTION 6
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// This function computes an upper bound for the number of integer common zeros of a
// set GensI of functions in PolyRingQ, using Theorem 1.4 of the paper.
function BoundZerosFunctions(GensI, p, TruncDeg)

PolyRingFp := PolynomialRing( FiniteField(p), 2 );
PolyRingZ := PolynomialRing( Integers(), 2 );
UpperBound := 0;

// View the functions in GensI as functions with coefficients in Z, by
// multiplying them by the LCM of the denominators of the coefficients.
for i := 1 to #GensI by 1 do
Denom := [];
Coefs := Coefficients(GensI[i]);
for Coeff in Coefs do
Append( ~Denom, Denominator(Coeff) );
end for;
GensI[i] := PolyRingZ ! ( LCM(Denom) * GensI[i] );
end for;

// Divide the functions in GensI by the highest power of p.
// Store the maximum power divided by to account for the lost of p-adic precision.
ApproxDivLost := 0;
for i := 1 to #GensI by 1 do
MaxPowerDiv := Minimum( [ Valuation(Coeff, p) : Coeff in Coefficients(GensI[i]) ] );
GensI[i] := GensI[i] / p^(MaxPowerDiv);
ApproxDivLost := Maximum(ApproxDivLost, MaxPowerDiv);
end for;

// Compute the p-adic precision of GensI.
ApproxLogLost := ( TruncDeg + 1 ) - Ceiling( Log(p, TruncDeg + 1) );
ApproxExpLost := ( ( TruncDeg + 1 ) * (p - 2) ) / (p - 1);
ApproxLost := Min( ApproxExpLost, ApproxLogLost) - ApproxDivLost;

// Compute the reduction modulo p of the saturation of the ideal generated by GensI.
GensISatur := SaturationIdeal(p, ApproxLost, PolyRingZ, GensI);
RedpGensISatur := [ PolyRingFp ! g : g in GensISatur ];

// Compute the quotient ring PolyRingFp/(RedpGensISatur) and verify
// that it has finite dimension over Fp. If not, return an error.
RedpISatur := ideal< PolyRingFp | RedpGensISatur >;
Quot := quo< PolyRingFp | RedpISatur >;
if not IsFinite(Quot) then
error "The saturation of the ideal is not sufficient to apply Theorem 1.4!";
end if;

// Compute the maximal ideals of Quot using the primary decomposition of RedpISatur.
PrimaryIdeals, MaximalIdeals := PrimaryDecomposition(RedpISatur);

// Apply the Corollary, using that the localization of Quot at a maximal ideal m is
// isomorphic to the quotient of Quot by the primary ideal associated to m (which is unique).
for i in [1..#MaximalIdeals] do
ResFieldm := quo< PolyRingFp | MaximalIdeals[i] >;
if #ResFieldm eq p then // The residue field of m must be Fp.
Localm := quo< PolyRingFp | PrimaryIdeals[i] >;
UpperBound +:= Floor( Log(p, #Localm) );
end if;
end for;

return UpperBound;

end function;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// MAIN FUNCTION 1
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



// INPUT
// MinPolyK := polynomial defining the number field K;
// Unit1 := first fundamental unit of the ring of integers of K;
// Unit2 := second fundamental unit of the ring of integers of K;
// p := prime for the application of Skolem's Method;
// TruncDeg := integer specifying the degree at which to truncate the p-adic exponential
// and logarithm power series.

// OUTPUT := An upper bound for the number of integer solutions to the equation NormK/Q(X) = 1,
// where X is an element of K, and a comparison with the actual number of integer
// solutions to this equation. Moreover, the p-adic solutions obtained are displayed
// divided according to the polydisks Cab, and the integer solutions are listed.

procedure SkolemMethodNormFormEquationDegree5(MinPolyK, Unit1, Unit2, p, TruncDeg)


// Compute the associated Thue equation and its solutions.
// This will be used to display the results in a elegant format.
PolyRingThue<X, Y> := PolynomialRing(Integers(), 2);

ThueEquation := 0 + X - X;
for i := 0 to 5 by 1 do
ThueEquation +:= Floor( Coefficient(MinPolyK, i) ) * X^i * Y^(5-i);
end for;

PolyRingZ<y> := PolynomialRing( Integers() );
SolutionT := Solutions( Thue( PolyRingZ ! MinPolyK ), 1 );


// Compute the inverse of Unit1 and Unit2.
tmp1, tmp2, tmp3 := XGCD(Unit1, MinPolyK);
InverseUnit1 := tmp2 / ( Rationals() ! tmp1 );

tmp1, tmp2, tmp3 := XGCD(Unit2, MinPolyK);
InverseUnit2 := tmp2 / ( Rationals() ! tmp1 );

// Define the appropriate ambient spaces for the continuation
// of the code and coerce the elements into these spaces.
PolyRingQ<T1, T2> := PolynomialRing(Rationals(), 2);
PolyRingQK<Z> := PolynomialRing(PolyRingQ);

tmp := 0 + Z - Z;
for i := 0 to 5 by 1 do
tmp +:= ( PolyRingQ ! Coefficient(MinPolyK, i) ) * Z^i;
end for;
MinPolyK := tmp;

tmp := 0 + Z - Z;
for i := 0 to 4 by 1 do
tmp := tmp + ( ( PolyRingQ ! Coefficient(Unit1, i) ) * Z^i );
end for;
Unit1 := tmp;

tmp := 0 + Z - Z;
for i := 0 to 4 by 1 do
tmp := tmp + ( ( PolyRingQ ! Coefficient(Unit2, i) ) * Z^i );
end for;
Unit2 := tmp;

tmp := 0 + Z - Z;
for i := 0 to 4 by 1 do
tmp := tmp + ( ( PolyRingQ ! Coefficient(InverseUnit1, i) ) * Z^i );
end for;
InverseUnit1 := tmp;

tmp := 0 + Z - Z;
for i := 0 to 4 by 1 do
tmp := tmp + ( ( PolyRingQ ! Coefficient(InverseUnit2, i) ) * Z^i );
end for;
InverseUnit2 := tmp;


// Compute the order modulo p of Unit1 and Unit2.
OrdpUnit1 := 1;
tmp := Unit1;
while not IsCongruentOneModulop(tmp, p) do
tmp := PolyRingQKModulo(tmp * Unit1, MinPolyK, Z);
OrdpUnit1 := OrdpUnit1 + 1;
end while;

OrdpUnit2 := 1;
tmp := Unit2;
while not IsCongruentOneModulop(tmp, p) do
tmp := PolyRingQKModulo(tmp * Unit2, MinPolyK, Z);
OrdpUnit2 := OrdpUnit2 + 1;
end while;


// Compute the lattice Lambda (units congruent to 1 modulo p) and a basis v1, v2 of Lambda.
// Compute a vector VectorPmUnit1iUnit2j containing all (Unit1^i * Unit2^j)
// and their negatives, with 0 <= i <= OrdpUnit1 and 0 <= j <= OrdpUnit2.
GensLambda := [];
VectorPmUnit1iUnit2j := [];

for k := 2 to 3 by 1 do
tmp1 := (-1)^k + Z - Z;
for i := 0 to OrdpUnit1 by 1 do
tmp2 := tmp1;
for j := 0 to OrdpUnit2 by 1 do
Append(~VectorPmUnit1iUnit2j, tmp2);
if IsCongruentOneModulop(tmp2, p) then
Append(~GensLambda, <i, j>);
end if;
tmp2 := PolyRingQKModulo(tmp2 * Unit2, MinPolyK, Z);
end for;
tmp1 := PolyRingQKModulo(tmp1 * Unit1, MinPolyK, Z);
end for;
end for;

// Compute Lambda from GensLambda and a basis of Lambda.
Lambda := Lattice( Matrix( [ [ p[1], p[2] ] : p in GensLambda ] ) );
BasisLambda := Basis(Lambda);

// Compute v1.
v1 := 1 + Z - Z;

if BasisLambda[1][1] le 0 then
for i := -1 to BasisLambda[1][1] by -1 do
v1 := PolyRingQKModulo(v1 * InverseUnit1, MinPolyK, Z);
end for;
else
for i := 1 to BasisLambda[1][1] by 1 do
v1 := PolyRingQKModulo(v1 * Unit1, MinPolyK, Z);
end for;
end if;
if BasisLambda[1][2] le 0 then
for i := -1 to BasisLambda[1][2] by -1 do
v1 := PolyRingQKModulo(v1 * InverseUnit2, MinPolyK, Z);
end for;
else
for i := 1 to BasisLambda[1][2] by 1 do
v1 := PolyRingQKModulo(v1 * Unit2, MinPolyK, Z);
end for;
end if;

if not IsCongruentOneModulop(v1, p) then
v1 := 0 - v1;
end if;

// Compute v2.
v2 := 1 + Z - Z;

if BasisLambda[2][1] le 0 then
for i := -1 to BasisLambda[2][1] by -1 do
v2 := PolyRingQKModulo(v2 * InverseUnit1, MinPolyK, Z);
end for;
else
for i := 1 to BasisLambda[2][1] by 1 do
v2 := PolyRingQKModulo(v2 * Unit1, MinPolyK, Z);
end for;
end if;
if BasisLambda[2][2] le 0 then
for i := -1 to BasisLambda[2][2] by -1 do
v2 := PolyRingQKModulo(v2 * InverseUnit2, MinPolyK, Z);
end for;
else
for i := 1 to BasisLambda[2][2] by 1 do
v2 := PolyRingQKModulo(v2 * Unit2, MinPolyK, Z);
end for;
end if;

if not IsCongruentOneModulop(v2, p) then
v2 := 0 - v2;
end if;


// Compute log(v1) and log(v2) using the logarithmic series truncated at TruncDeg.
Logv1 := Z - Z;
Logv2 := Z - Z;
tmp1 := 1 + Z - Z;
tmp2 := 1 + Z - Z;
for m in [1..TruncDeg] do
tmp1 *:= PolyRingQKModulo(v1 - 1, MinPolyK, Z);
tmp2 *:= PolyRingQKModulo(v2 - 1, MinPolyK, Z);
Logv1 +:= PolyRingQKModulo(Z - Z + ( (-1)^(m + 1) * tmp1 / m ), MinPolyK, Z);
Logv2 +:= PolyRingQKModulo(Z - Z + ( (-1)^(m + 1) * tmp2 / m ), MinPolyK, Z);
end for;


// Compute exp( (T1 * Logv1) + (T2 * Logv2) ) using the exponential series truncated at TruncDeg.
ExpT1T2 := 1 + Z - Z;
tmp := 1 + Z - Z;
for m in [1..TruncDeg] do
tmp *:= PolyRingQKModulo( ( T1 * Logv1 ) + ( T2 * Logv2 ), MinPolyK, Z);
ExpT1T2 := ExpT1T2 + ( tmp / Factorial(m) );
end for;


// For every 0<=a<p and 0<=b<p, compute an upper bound for the solutions in the polydisk Cab.
VectorBound := [];

for a in [ 0 .. p - 1] do
for b in [ 0 .. p - 1 ] do
Uab := AdmissibleUnit(a, b, VectorPmUnit1iUnit2j, p, Z);
if Resultant(MinPolyK, Uab) eq 1 then // Using Resultant we compute the norm of Uab.
Fab2, Fab3, Fab4 := ParametrizationUnits(Uab, MinPolyK, ExpT1T2, Z);
Append( ~VectorBound, [ BoundZerosFunctions( [Fab2, Fab3, Fab4], p, TruncDeg), a, b ] );
end if;
end for;
end for;


// Compute an upper bound for the solutions of the Thue equation T.
Bound := 0;
for i := 1 to #VectorBound by 1 do
Bound +:= VectorBound[i][1];
end for;


// Print the results.
printf "An upper bound for the number of integer solutions to the equation\n";
printf " %o = 1\n", ThueEquation;
printf "is %o, while the number of integer solutions to the equation is %o.\n\n", Bound, #SolutionT;

if Bound ne #SolutionT then
printf "The upper bound is not sharp!\n\n";
else
printf "The upper bound is sharp!\n\n";
end if;
printf "The %o-adic solutions obtained are divided as follows:\n", p;
for Vector in VectorBound do
if Vector[1] gt 1 then
printf "%o solutions for the polydisk corresponding to %o;\n", Vector[1], Vector[2] - ( Vector[3] * Z );
elif Vector[1] eq 1 then
printf "%o solution for the polydisk corresponding to %o;\n", Vector[1], Vector[2] - ( Vector[3] * Z );
end if;
end for;
printf "\n";

printf "The integer solutions are:\n";
for Sol in SolutionT do
printf "X = %o e Y = %o;\n", Sol[1], Sol[2];
end for;

end procedure;



//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////
// EXAMPLE OF USAGE.
//////////////////////////////////////////////////////////////////////////////////
//////////////////////////////////////////////////////////////////////////////////



PolyRingQ<x> := PolynomialRing( Rationals() );


MinPolyK := x^5 - x^4 + x^3 - x^2 - 1;
Unit1 := x^4 - x^3 + x^2 - x;
Unit2 := x^3 - x^2 - 1;
p := 5;
TruncDeg := 5;


SkolemMethodNormFormEquationDegree5(MinPolyK, Unit1, Unit2, p, TruncDeg);
